Detailed chemical composition of the globular cluster Sextans A GC-1 on the outskirts of the Local Group

The chemical composition of globular clusters (GCs) across the Local Group provides information on chemical abundance trends. The host galaxy, Sextans A, is a low-surface-brightness dwarf irregular galaxy located on the edge of the Local Group.We derive the dynamical mass of the GC together with the mass-to-light ratio and the abundances of the ${\alpha}$ (Mg, Ca, Ti, Si), Fe-peak (Fe, Cr, Mn, Sc, Ni), and heavy elements (Ba, Cu, Zn, Eu). Abundance ratios were determined from the analysis of an optical integrated-light spectrum of Sextans A GC-1, obtained with UVES on the VLT. We apply non-local thermodynamic equilibrium (NLTE) corrections to Mg, Ca, Ti, Fe, and Ni. The GC appears to be younger and more metal-poor than the majority of the GCs of the Milky Way, with an age of 8.6$\pm$2.7 Gyr and $\text{[Fe/H]}=-2.14\pm0.04$ dex. The calculated dynamical mass is $(5.18 \pm1.62) \times 10^5 M_{\odot}$, which results in an atypically high value of the mass-to-light ratio, 4.35$\pm$1.40 M$_{\odot}$/L$_{V \odot}$. Sextans A GC-1 has varying $\alpha$ elements - the Mg abundance is extremely low ($\text{[Mg/Fe]}=-0.79\pm0.29$), Ca and Ti are solar-scaled or mildly enhanced, and Si is enhanced. This makes the mean $\alpha$ abundance (excluding Mg) to be enhanced. The Fe-peak elements are consistent with scaled-solar or slightly enhanced abundances. Ba and Cu have sub-solar abundance ratios, while Zn and Eu are consistent with their upper limits being solar-scaled and enhanced. The composition of Sextans A GC-1 resembles the overall pattern and behaviour of GCs in the Local Group. The anomalous values are the mass-to-light ratio and the depleted abundance of Mg. There is no definite explanation for such an extreme abundance value. Variations in the initial mass function or the presence of an intermediate-mass black hole might explain the high mass-to-light ratio value.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

